A topological insulator surface under strong Coulomb, magnetic and disorder perturbations

Three dimensional topological insulators embody a newly discovered state of matter characterized by conducting spin-momentum locked surface states that span the bulk band gap as demonstrated via spin-resolved ARPES measurements . This highly unusual surface environment provides a rich ground for the discovery of novel physical phenomena. Here we present the first controlled study of the topological insulator surfaces under strong Coulomb, magnetic and disorder perturbations. We have used interaction of iron, with a large Coulomb state and significant magnetic moment as a probe to \textit{systematically test the robustness} of the topological surface states of the model topological insulator Bi$_2$Se$_3$. We observe that strong perturbation leads to the creation of odd multiples of Dirac fermions and that magnetic interactions break time reversal symmetry in the presence of band hybridization. We also present a theoretical model to account for the altered surface of Bi$_2$Se$_3$. Taken collectively, these results are a critical guide in manipulating topological surfaces for probing fundamental physics or developing device applications.

==> 00README.XXX.txt <==
B_FeBiSeResub_CondMat.dvi keepcomments
